Black hole triggered star formation in the dwarf galaxy Henize 2-10

Black hole driven outflows have been observed in some dwarf galaxies with active galactic nuclei (1), and likely play a role in heating and expelling gas (thereby suppressing star formation), as they do in larger galaxies (2). The extent to which black hole outflows can trigger star formation in dwarf galaxies is unclear, because work in this area has hitherto focused on massive galaxies and the observational evidence is scarce (3,4,5). Henize 2-10 is a dwarf starburst galaxy previously reported to have a central massive black hole (6,7,8,9), though that interpretation has been disputed since some aspects of the observational evidence are also consistent with a supernova remnant (10,11). At a distance of ~9 Mpc, it presents an opportunity to resolve the central region and determine if there is evidence for a black hole outflow impacting star formation. Here we report optical observations of Henize 2-10 with a linear resolution of a few parsecs. We find a ~150 pc long ionized filament connecting the region of the black hole with a site of recent star formation. Spectroscopy reveals a sinusoid-like position-velocity structure that is well described by a simple precessing bipolar outflow. We conclude that this black hole outflow triggered the star formation.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

